Dust supply to slose binary systems

Context. Binary systems can be born surrounded by circumbinary discs. The gaseous discs surrounding either of the two stellar companions can have their life extended by the supply of mass arriving from the circumbinary disc. Aims. The objective of this study is to investigate the gravitational interactions exerted by a compact and eccentric binary system on the circumbinary and circumprimary discs, and the resulting transport of gas and solids between the disc components. Methods. We assume that the gas in the system behaves as a fluid and model its evolution by means of high resolution hydrodynamical simulations. Dust grains are modeled as Lagrangian particles that interact with the gas and the stars. Results. Models indicate that significant fluxes of gas and dust proceed from the circumbinary disc toward the circumprimary disc. For the applied system parameters, grains of certain sizes are segregated outside the tidal gap generated by the stars. Consequently, the size distribution of the transported dust is not continuous but it presents a gap in the mm size range. In close binaries, the lifetime of an isolated circumprimary disc is found to be short, approximately 10 5 years, because of its small mass. However, because of the influx of gas from beyond the tidal gap, the disc around the primary star can survive much longer, about 10 6 years, as long as gas accretion from the circumbinary disc continues. The supply of solids and the extended lifetime of a circumbinary disc also aids in the possible formation of giant planets. Compared to close binary systems without a circumbinary disc, we expect a higher frequency of single- or multiple- planet systems. Additionally, a planetesimal or debris belt can form in proximity of the truncation radius of the circumprimary disc and/or around the location of the exterior edge of the tidal gap.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2024
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

<P><LI>Directory for macros
<P><LI>aa_example.pdf: Example of an article (LaTeX source)
<P><LI>aa_example.zip: Example of an article (PDF output)
<P><LI>aadoc.pdf: User's Guide (pdf)
<P><LI>readme.txt: Information (equivalent to this page)

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

